Cooperative Edge Caching Based on Elastic Federated and Multi-Agent Deep Reinforcement Learning in Next-Generation Network

Edge caching is a promising solution for next-generation networks by empowering caching units in small-cell base stations (SBSs), which allows user equipments (UEs) to fetch users' requested contents that have been pre-cached in SBSs. It is crucial for SBSs to predict accurate popular contents through learning while protecting users' personal information. Traditional federated learning (FL) can protect users' privacy but the data discrepancies among UEs can lead to a degradation in model quality. Therefore, it is necessary to train personalized local models for each UE to predict popular contents accurately. In addition, the cached contents can be shared among adjacent SBSs in next-generation networks, thus caching predicted popular contents in different SBSs may affect the cost to fetch contents. Hence, it is critical to determine where the popular contents are cached cooperatively. To address these issues, we propose a cooperative edge caching scheme based on elastic federated and multi-agent deep reinforcement learning (CEFMR) to optimize the cost in the network. We first propose an elastic FL algorithm to train the personalized model for each UE, where adversarial autoencoder (AAE) model is adopted for training to improve the prediction accuracy, then {a popular} content prediction algorithm is proposed to predict the popular contents for each SBS based on the trained AAE model. Finally, we propose a multi-agent deep reinforcement learning (MADRL) based algorithm to decide where the predicted popular contents are collaboratively cached among SBSs. Our experimental results demonstrate the superiority of our proposed scheme to existing baseline caching schemes.

==> syntax-patterns.txt <==
# TeXworks: Patterns for syntax coloring

# Each entry consists of three whitespace-separated fields:
# <style> <spell?> <regex>

# <style> is a combination of color and style flags
# Valid syntax:
# <fgcolor>
# <fgcolor>/<bgcolor>
# ;<fontflags>
# <fgcolor>;<fontflags>
# <fgcolor>/<bgcolor>;<fontflags>
#
# The color fields <fgcolor> and <bgcolor> are either:
# *) a color name from the list defined in the SVG standard;
#    see https://www.w3.org/TR/SVG11/types.html#ColorKeywords
# *) a hexadecimal color value of the form #rrggbb; note that if this is used at
#    the beginning of a line, a space " " must be added in front of it so the
#    line is not interpreted as a comment (e.g., " #aabbcc" instead of "#aabbcc")
#
# The <fontflags> field is a combination of the letters
# B (bold)
# I (italic)
# U (underlined)

# <spell> is a flag controlling whether this style is subject to spell-checking;
# "Y" or "y" for yes, "N" (or anything else, actually) for no.

# <regex> is the regular expression to match.

# Note that order of rules may be important if several rules could match at the same position;
# this is why the generic "control sequence" rule comes AFTER the specific \begin/\end one.

[LaTeX]
# special characters
red		N	[$#^_{}&]

# LaTeX environments
white	N	\\(?:begin|end)\s*\{[^\}]*\}

# LaTeX packages
mediumorchid	N	\\usepackage\s*(?:\[[^\]]*\]\s*)?\{[^\}]*\}

# control sequences
deepskyblue	N	\\(?:[\p{L}@]+|.)

# comments
mediumseagreen		N	%.*

[ConTeXt]
# special characters
red		N	[$#{}&]

# 'other' special characters
sienna	N	[=\[\]]

# mathematical operations
orange		N	[\-+/^_]

# start/stop
olive;B	N	\\(?:start|stop)[A-Za-z]+

# control sequences
royalblue;B		N	\\(?:[\p{L}@]+|.)

# comments
gray		Y	%.*

[BibTeX]

# entries
olive	N	@[^{]+

# comments
gray		Y	%.*

# keys
royalblue	N	[a-zA-Z]+(?=\s*=)

[LaTeX DTX]

# comments
red		Y	\^\^A.*

# Guards
darkviolet		N	^%<@@=[^>]*>
limegreen		N	^%<\*[^>]*>
crimson		N	^%</[^>]*>
brown		N	^%<<
orange		N	^%<[^>]*>

# special characters
darkred		N	\^\^\^\^\^[0-9a-z]{5}
darkred		N	\^\^\^\^[0-9a-z]{4}
darkred		N	\^\^\^[0-9a-z]{3}
darkred		N	\^\^[0-9a-z]{2}
darkred		N	[$#^_{}&]
gray		N	^%%.*
gray		N	^%

# Macrocode
green		N	\\(?:begin|end)\{macrocode\}

# LaTeX environments
olive	N	\\(?:begin|end)\s*\{[^}]*\}

# control sequences
royalblue		N	\\(?:[\p{L}@:_]+|.)

[Lua]

# Comments (single line only)
gray		Y	--.*

# Strings
olive		N	(?:\"(?:[^\"\\]|\\[\s\S])*(?:\"|$)|\'(?:[^\'\\]|\\[\s\S])*(?:\'|$))
olive		N	\[(=*)\[[\s\S]*(?:\]\1\]|$)

# Keywords
royalblue;B		N	\b(?:and|break|do|else|elseif|end|false|for|function|if|in|local|nil|not|or|repeat|return|then|true|until|while)\b

# Numbers
mediumorchid	N	[+-]?(?:0x[\da-f]+|(?:(?:\.\d+|\d+(?:\.\d*)?)(?:e[+\-]?\d+)?))

# other possibilities to be added....
# [Metapost]
# etc


==> tex-style.txt <==
/* QWidget: main interface colors */
QWidget {
    background-color: #222222;
	selection-background-color: #555555;
    color: #cccccc;
	selection-color: white;
}

/* QTextEdit: the actual text editor window*/
QTextEdit {
    background-color: #363636;
    color: white;
    selection-background-color: #555555;
    selection-color: white;
}


==> texstyle.txt <==
/* QWidget: main interface colors */
QWidget {
    background-color: #222222;
	selection-background-color: #555555;
    color: #cccccc;
	selection-color: white;
}

/* QTextEdit: the actual text editor window*/
QTextEdit {
    background-color: #363636;
    color: white;
    selection-background-color: #555555;
    selection-color: white;
}

